Sparse Plus Low Rank Matrix Decomposition: A Discrete Optimization Approach

We study the Sparse Plus Low-Rank decomposition problem (SLR), which is the problem of decomposing a corrupted data matrix into a sparse matrix of perturbations plus a low-rank matrix containing the ground truth. SLR is a fundamental problem in Operations Research and Machine Learning which arises in various applications, including data compression, latent semantic indexing, collaborative filtering, and medical imaging. We introduce a novel formulation for SLR that directly models its underlying discreteness. For this formulation, we develop an alternating minimization heuristic that computes high-quality solutions and a novel semidefinite relaxation that provides meaningful bounds for the solutions returned by our heuristic. We also develop a custom branch-and-bound algorithm that leverages our heuristic and convex relaxations to solve small instances of SLR to certifiable (near) optimality. Given an input $n$-by-$n$ matrix, our heuristic scales to solve instances where $n=10000$ in minutes, our relaxation scales to instances where $n=200$ in hours, and our branch-and-bound algorithm scales to instances where $n=25$ in minutes. Our numerical results demonstrate that our approach outperforms existing state-of-the-art approaches in terms of rank, sparsity, and mean-square error while maintaining a comparable runtime.

==> Table4.csv <==
N,$k_0$,$k_1$,Root Node Gap,Nodes,Time (s)
10,1,10,5.66,3,41
10,1,15,2.94,1,43
10,2,20,2.37,1,43
15,1,22,7.34,33,58
15,2,33,5.08,3,47
15,3,45,3.26,1,40
20,1,20,5.48,5,44
20,2,40,6.44,123,126
20,3,60,4.33,1,40
20,4,80,4.15,1,41
25,1,31,7.43,205,479
25,2,62,8.3,14709,28977
25,3,93,6.6,1053,2485
25,5,125,7.5,653,1631

